MLHarness: A Scalable Benchmarking System for MLCommons

With the society's growing adoption of machine learning (ML) and deep learning (DL) for various intelligent solutions, it becomes increasingly imperative to standardize a common set of measures for ML/DL models with large scale open datasets under common development practices and resources so that people can benchmark and compare models quality and performance on a common ground. MLCommons has emerged recently as a driving force from both industry and academia to orchestrate such an effort. Despite its wide adoption as standardized benchmarks, MLCommons Inference has only included a limited number of ML/DL models (in fact seven models in total). This significantly limits the generality of MLCommons Inference's benchmarking results because there are many more novel ML/DL models from the research community, solving a wide range of problems with different inputs and outputs modalities. To address such a limitation, we propose MLHarness, a scalable benchmarking harness system for MLCommons Inference with three distinctive features: (1) it codifies the standard benchmark process as defined by MLCommons Inference including the models, datasets, DL frameworks, and software and hardware systems; (2) it provides an easy and declarative approach for model developers to contribute their models and datasets to MLCommons Inference; and (3) it includes the support of a wide range of models with varying inputs/outputs modalities so that we can scalably benchmark these models across different datasets, frameworks, and hardware systems. This harness system is developed on top of the MLModelScope system, and will be open sourced to the community. Our experimental results demonstrate the superior flexibility and scalability of this harness system for MLCommons Inference benchmarking.

==> revised_summary.txt <==
Revised Summary of MLHarness: A Scalable Benchmarking System for MLCommons

1. (Reviewer A): The captions of tables are in default mode provided by the template, not sure whether we still want to center the captions.

2. (Reviewer A): True, we don't really need that many sig-figs. Tables in Section 4 are modified accordingly to address this comment.

3. (Reviewer B): Clarify we are focusing on MLCommons Inference by changing MLCommons into MLCommons Inference when applicable. Add descriptions in Section 2.2 to mention that MLCommons includes different categories and this paper only focuses on MLCommons Inference for now, and MLCommons Training is mentioned as a future goal in Section 4.4.

4. (Reviewer B): Expand discussion on the related works in Section 2.1 to discuss why we think other applications are not well rounded, also include discussions about MLCube and iBench as suggested.

5. (Reviewer C): As suggested, add experiments in Section 4.2 to compare the benchmarking results between MLHarness and MLCommons Inference, and explain the discrepancy between MLHarness and MLCommons Inference.

6. (Reviewer D): Highlight the unique value of identifying abnormal behaviors in ML/DL innovations in Section 4.2.
